Enhance Image-to-Image Generation with LLaVA-generated Prompts

This paper presents a novel approach to enhance image-to-image generation by leveraging the multimodal capabilities of the Large Language and Vision Assistant (LLaVA). We propose a framework where LLaVA analyzes input images and generates textual descriptions, hereinafter LLaVA-generated prompts. These prompts, along with the original image, are fed into the image-to-image generation pipeline. This enriched representation guides the generation process towards outputs that exhibit a stronger resemblance to the input image. Extensive experiments demonstrate the effectiveness of LLaVA-generated prompts in promoting image similarity. We observe a significant improvement in the visual coherence between the generated and input images compared to traditional methods. Future work will explore fine-tuning LLaVA prompts for increased control over the creative process. By providing more specific details within the prompts, we aim to achieve a delicate balance between faithfulness to the original image and artistic expression in the generated outputs.

==> create-manual-bib-entry.txt <==
Article [1]
The required fields here are author, title, journal, and year; all others can
be omitted if you do not have the corresponding information. Note as well
that author names should be separated by “and”.

@article{key ,
author = {Arthur B Cummings and David Eftekhary and Frank G House},
title = {The accurate determination of college students’
coefficients of friction},
journal = {Journal of Sketchy Physics},
volume = {13},
year = {2003},
number = {2},
pages = {46--129}
}

Book [2]
The required fields are author, title, publisher, and year.

@book{key ,
author = {I J Kuss},
title = {On the Importance of Kissing Up to Your Boss},
edition = {5},
publisher = {Dilbert Books},
address = {Cambridge MA},
year = {1995}
}

Series [3]
Series are cited as books with an additional field.

@book{key ,
author = {L M Napster},
title = {Mathematical Theory of Efficient Piracy},
series = {Lecture Notes in Mathematics},
volume = {3204},
publisher = {Springer Verlag},
address = {New York NY},
year = {1998}
}

PhD Thesis [4]
The required fields are author, title, publisher, and year. You may also
cite master’s theses using the mastersthesis entry type.

@phdthesis{key ,
author = {O P Qwerty},
title = {History of the Goofy Layout of Keyboards},
publisher = {Podunk University Arcana Department},
address = {Podunk IN},
year = {1996}
}

Technical Report [5]
The required fields are author, title, publisher, and year.

@techreport{key ,
author = {Robert Swearingen},
title = {Morpholoty and syntax of British sailors’ English},
series = {Technical Report},
volume = {249},
publisher = {Profanity Institute},
address = {New York NY},
year = {1985}
}

In Collection [6]
The required fields are author, title (of the article within the book), book-
title (name of the book containing the article), and year.

@incollection{key ,
author = {Tom Upsilon},
title = {Obscure Greek letters and their meanings
in mathematics and the sciences},
editor = {V W Xavier},
booktitle = {Proceedings of the seventh international
trivia conference},
publisher = {Last Resort Publishers},
address = {Philadelphia PA},
year = {1987},
pages = {129--158}
}




Website [7]
For websites, note the specific formatting of the howpublished field. Be
sure to include the date of access as shown. Also, keep in mind that certain
characters common in urls, such as underscores, must be escaped (preceded
by a backslash, ex.

@misc{key ,
author = {James Tetazoo},
title = {A brief guide to recreational pyromania},
howpublished = {Available at \url{http://
www.blowinglotsofweirdstuffup.com/guide.html} (2005/06/12)}
}

Accepted for Publication [8]
To show that an article has been accepted for publication but not yet
published, include the line note = {(in press)}.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
journal = {Nature},
note = {(in press)}
}

Not Published [10]
If a manuscript has not yet been published or submitted for publication,
you may still cite it. Include a note to this effect.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
note = {Unpublished Manuscript},
year = {2012}
}

Conversation [11]
Occasionally, an important item that does not exist in the literature will
be discussed with your mentor. When this happens, you may cite the con-
versation with your mentor.

@misc{key ,
author = {Sigmund Freud},
month = {July},
year = {2012},
howpublished = {Personal conversation}
}





